The Exact Approximation Ratio of the Optimal Fixed-Price Mechanism in Bilateral Trade

In bilateral trade, a seller owns an item that a buyer may value more, and their values are drawn independently from known distributions. A fixed-price mechanism posts a single price and trades exactly when both agents accept it. How much of the first-best expected welfare can the optimal fixed price guarantee? A sequence of analytic and computer-assisted results narrowed the worst-case ratio to the interval $[0.7292,0.73805]$, but its exact value remained open. We determine this ratio exactly: it equals $0.7380243357\ldots$, given in closed form through the unique root of an explicit one-dimensional equation. The guarantee holds for every pair of independent nonnegative distributions with finite means, including atomic and unbounded ones, and an explicit family of instances shows that no larger constant is possible. The proof reduces the problem, through put and call transforms of the two distributions and a worst-case choice of seller, to a one-dimensional control problem for the buyer. A logarithmic change of variables makes this problem strictly convex, so its first-order conditions certify a global optimum. The optimizer switches exactly once from an interior arc to the boundary and can be integrated in closed form. Realizing it yields a bounded seller and a bounded buyer together with a vanishing buyer atom at a diverging value. The worst case is approached by this family but attained by no instance.

==> figures/data/buyer_survival.dat <==
0.000000 1.000000
0.720477 1.000000
0.720477 1.000000
0.732781 0.970828
0.745008 0.942554
0.757157 0.915152
0.769230 0.888595
0.781225 0.862856
0.793143 0.837911
0.804984 0.813734
0.816748 0.790301
0.828435 0.767589
0.840045 0.745574
0.851577 0.724234
0.863033 0.703547
0.874411 0.683491
0.885712 0.664047
0.896936 0.645194
0.908083 0.626913
0.919152 0.609185
0.930145 0.591992
0.941060 0.575315
0.951899 0.559139
0.962660 0.543447
0.973344 0.528222
0.983950 0.513449
0.994480 0.499113
1.004933 0.485199
1.015308 0.471695
1.025606 0.458585
1.035827 0.445858
1.045971 0.433500
1.056038 0.421499
1.066028 0.409844
1.075941 0.398523
1.085776 0.387526
1.095534 0.376841
1.105215 0.366459
1.114819 0.356370
1.124346 0.346564
1.133796 0.337033
1.143169 0.327766
1.152464 0.318757
1.161682 0.309996
1.170823 0.301476
1.179887 0.293189
1.188874 0.285128
1.197784 0.277286
1.206617 0.269655
1.215372 0.262230
1.224050 0.255004
1.232652 0.247970
1.241176 0.241123
1.249623 0.234457
1.257992 0.227967
1.266285 0.221647
1.274500 0.215493
1.282639 0.209498
1.290700 0.203659
1.298684 0.197971
1.306591 0.192429
1.314421 0.187029
1.322173 0.181768
1.329849 0.176640
1.337447 0.171642
1.344968 0.166771
1.352412 0.162022
1.359779 0.157393
1.367069 0.152880
1.374282 0.148480
1.381417 0.144189
1.388476 0.140005
1.395457 0.135924
1.402361 0.131945
1.409188 0.128063
1.415938 0.124277
1.422610 0.120584
1.429206 0.116982
1.435724 0.113468
1.442165 0.110039
1.448529 0.106695
1.454816 0.103431
1.461026 0.100248
1.467159 0.097141
1.473214 0.094111
1.479193 0.091154
1.485094 0.088268
1.490918 0.085453
1.496665 0.082706
1.502335 0.080026
1.507928 0.077411
1.513443 0.074860
1.518882 0.072371
1.524243 0.069943
1.529527 0.067574
1.534734 0.065262
1.539864 0.063008
1.544917 0.060809
1.549892 0.058664
1.554791 0.056573
1.559612 0.054533
1.564356 0.052544
1.569023 0.050605
1.573613 0.048714
1.578126 0.046872
1.582561 0.045076
1.586920 0.043325
1.591201 0.041620
1.595405 0.039959
1.599532 0.038341
1.603582 0.036765
1.607555 0.035231
1.611450 0.033737
1.615269 0.032284
1.619010 0.030870
1.622674 0.029495
1.626261 0.028158
1.629771 0.026858
1.633204 0.025595
1.636560 0.024368
1.639838 0.023176
1.643039 0.022020
1.646164 0.020898
1.649211 0.019810
1.652181 0.018755
1.655073 0.017733
1.657889 0.016744
1.660627 0.015786
1.663289 0.014861
1.665873 0.013966
1.668380 0.013102
1.670810 0.012268
1.673163 0.011465
1.675438 0.010691
1.677637 0.009946
1.679758 0.009231
1.681803 0.008543
1.683770 0.007885
1.685660 0.007254
1.687472 0.006651
1.689208 0.006076
1.690867 0.005528
1.692448 0.005006
1.693952 0.004512
1.695379 0.004044
1.696729 0.003603
1.698002 0.003188
1.699198 0.002799
1.700316 0.002436
1.701358 0.002098
1.702322 0.001786
1.703209 0.001500
1.704019 0.001239
1.704752 0.001003
1.705408 0.000792
1.705986 0.000606
1.706488 0.000445
1.706912 0.000309
1.707259 0.000198
1.707529 0.000111
1.707722 0.000049
1.707837 0.000012
1.707876 0.000000


==> figures/data/delta_boundary.dat <==
0.335116 0.000000
0.347124 0.027101
0.359131 0.054446
0.371139 0.082032
0.383147 0.109862
0.395155 0.137934
0.407163 0.166249
0.419171 0.194806
0.431179 0.223606
0.443187 0.252649
0.455195 0.281934
0.467203 0.311462
0.479211 0.341233
0.491219 0.371246
0.503227 0.401502
0.515235 0.432001
0.527243 0.462742
0.539251 0.493726
0.551259 0.524953
0.563267 0.556422
0.575275 0.588134
0.587282 0.620089
0.599290 0.652286
0.611298 0.684726
0.623306 0.717409
0.635314 0.750334
0.647322 0.783502
0.659330 0.816913
0.671338 0.850566
0.683346 0.884462
0.695354 0.918600
0.707362 0.952981
0.719370 0.987605
0.731378 1.022472
0.743386 1.057581
0.755394 1.092933
0.767402 1.128527
0.779410 1.164364
0.791418 1.200444
0.803426 1.236767
0.815433 1.273332
0.827441 1.310140
0.839449 1.347190
0.851457 1.384483
0.863465 1.422019
0.875473 1.459797
0.887481 1.497818
0.899489 1.536082
0.911497 1.574589
0.923505 1.613338
0.935513 1.652329
0.947521 1.691564
0.959529 1.731041
0.971537 1.770760
0.983545 1.810723
0.995553 1.850928
1.007561 1.891375
1.019569 1.932066
1.031577 1.972999
1.043584 2.014174
1.055592 2.055592


==> figures/data/delta_interior.dat <==
0.000000 -1.109272
0.000000 -1.109234
0.000000 -1.109118
0.000000 -1.108925
0.000000 -1.108655
0.000000 -1.108308
0.000000 -1.107884
0.000001 -1.107383
0.000001 -1.106805
0.000002 -1.106151
0.000002 -1.105419
0.000003 -1.104611
0.000005 -1.103726
0.000007 -1.102764
0.000009 -1.101726
0.000012 -1.100612
0.000016 -1.099422
0.000020 -1.098155
0.000025 -1.096813
0.000031 -1.095395
0.000038 -1.093901
0.000047 -1.092332
0.000056 -1.090688
0.000067 -1.088968
0.000080 -1.087174
0.000094 -1.085305
0.000111 -1.083361
0.000129 -1.081343
0.000149 -1.079251
0.000172 -1.077085
0.000197 -1.074846
0.000225 -1.072533
0.000256 -1.070146
0.000290 -1.067687
0.000327 -1.065156
0.000368 -1.062551
0.000412 -1.059875
0.000461 -1.057127
0.000513 -1.054307
0.000571 -1.051416
0.000633 -1.048454
0.000700 -1.045421
0.000772 -1.042317
0.000850 -1.039144
0.000934 -1.035901
0.001024 -1.032588
0.001120 -1.029205
0.001224 -1.025754
0.001334 -1.022235
0.001453 -1.018647
0.001579 -1.014991
0.001713 -1.011267
0.001856 -1.007476
0.002008 -1.003618
0.002170 -0.999693
0.002341 -0.995702
0.002523 -0.991644
0.002716 -0.987521
0.002919 -0.983333
0.003135 -0.979079
0.003363 -0.974761
0.003604 -0.970377
0.003858 -0.965930
0.004126 -0.961419
0.004408 -0.956844
0.004705 -0.952205
0.005018 -0.947504
0.005347 -0.942739
0.005693 -0.937912
0.006056 -0.933022
0.006437 -0.928071
0.006838 -0.923057
0.007258 -0.917981
0.007698 -0.912844
0.008159 -0.907645
0.008642 -0.902385
0.009148 -0.897064
0.009678 -0.891682
0.010231 -0.886238
0.010811 -0.880734
0.011416 -0.875168
0.012048 -0.869542
0.012709 -0.863854
0.013398 -0.858105
0.014118 -0.852295
0.014869 -0.846424
0.015653 -0.840491
0.016469 -0.834496
0.017321 -0.828439
0.018209 -0.822320
0.019133 -0.816138
0.020096 -0.809892
0.021099 -0.803583
0.022143 -0.797209
0.023230 -0.790770
0.024361 -0.784266
0.025538 -0.777695
0.026761 -0.771056
0.028034 -0.764349
0.029357 -0.757573
0.030732 -0.750726
0.032162 -0.743807
0.033647 -0.736815
0.035191 -0.729748
0.036794 -0.722605
0.038459 -0.715384
0.040189 -0.708082
0.041984 -0.700699
0.043848 -0.693231
0.045783 -0.685677
0.047792 -0.678033
0.049876 -0.670297
0.052039 -0.662466
0.054284 -0.654537
0.056612 -0.646506
0.059027 -0.638370
0.061533 -0.630125
0.064131 -0.621766
0.066826 -0.613289
0.069621 -0.604689
0.072519 -0.595960
0.075523 -0.587099
0.078639 -0.578097
0.081868 -0.568949
0.085217 -0.559649
0.088688 -0.550189
0.092285 -0.540560
0.096015 -0.530756
0.099880 -0.520766
0.103886 -0.510583
0.108039 -0.500194
0.112342 -0.489590
0.116802 -0.478760
0.121424 -0.467690
0.126214 -0.456368
0.131177 -0.444780
0.136321 -0.432910
0.141652 -0.420743
0.147176 -0.408263
0.152901 -0.395449
0.158833 -0.382284
0.164980 -0.368747
0.171351 -0.354814
0.177952 -0.340464
0.184794 -0.325670
0.191883 -0.310406
0.199230 -0.294643
0.206844 -0.278351
0.214735 -0.261496
0.222912 -0.244045
0.231387 -0.225959
0.240170 -0.207199
0.249273 -0.187722
0.258707 -0.167485
0.268485 -0.146437
0.278620 -0.124527
0.289124 -0.101702
0.300011 -0.077901
0.311295 -0.053062
0.322992 -0.027119
0.335116 -0.000000


==> figures/data/qstar_interior.dat <==
0.000000 0.000000
0.000000 0.000012
0.000000 0.000049
0.000000 0.000111
0.000000 0.000198
0.000000 0.000309
0.000000 0.000445
0.000001 0.000606
0.000001 0.000792
0.000002 0.001003
0.000002 0.001239
0.000003 0.001500
0.000005 0.001786
0.000007 0.002098
0.000009 0.002436
0.000012 0.002799
0.000016 0.003188
0.000020 0.003603
0.000025 0.004044
0.000031 0.004512
0.000038 0.005006
0.000047 0.005528
0.000056 0.006076
0.000067 0.006651
0.000080 0.007254
0.000094 0.007885
0.000111 0.008543
0.000129 0.009231
0.000149 0.009946
0.000172 0.010691
0.000197 0.011465
0.000225 0.012268
0.000256 0.013102
0.000290 0.013966
0.000327 0.014861
0.000368 0.015786
0.000412 0.016744
0.000461 0.017733
0.000513 0.018755
0.000571 0.019810
0.000633 0.020898
0.000700 0.022020
0.000772 0.023176
0.000850 0.024368
0.000934 0.025595
0.001024 0.026858
0.001120 0.028158
0.001224 0.029495
0.001334 0.030870
0.001453 0.032284
0.001579 0.033737
0.001713 0.035231
0.001856 0.036765
0.002008 0.038341
0.002170 0.039959
0.002341 0.041620
0.002523 0.043325
0.002716 0.045076
0.002919 0.046872
0.003135 0.048714
0.003363 0.050605
0.003604 0.052544
0.003858 0.054533
0.004126 0.056573
0.004408 0.058664
0.004705 0.060809
0.005018 0.063008
0.005347 0.065262
0.005693 0.067574
0.006056 0.069943
0.006437 0.072371
0.006838 0.074860
0.007258 0.077411
0.007698 0.080026
0.008159 0.082706
0.008642 0.085453
0.009148 0.088268
0.009678 0.091154
0.010231 0.094111
0.010811 0.097141
0.011416 0.100248
0.012048 0.103431
0.012709 0.106695
0.013398 0.110039
0.014118 0.113468
0.014869 0.116982
0.015653 0.120584
0.016469 0.124277
0.017321 0.128063
0.018209 0.131945
0.019133 0.135924
0.020096 0.140005
0.021099 0.144189
0.022143 0.148480
0.023230 0.152880
0.024361 0.157393
0.025538 0.162022
0.026761 0.166771
0.028034 0.171642
0.029357 0.176640
0.030732 0.181768
0.032162 0.187029
0.033647 0.192429
0.035191 0.197971
0.036794 0.203659
0.038459 0.209498
0.040189 0.215493
0.041984 0.221647
0.043848 0.227967
0.045783 0.234457
0.047792 0.241123
0.049876 0.247970
0.052039 0.255004
0.054284 0.262230
0.056612 0.269655
0.059027 0.277286
0.061533 0.285128
0.064131 0.293189
0.066826 0.301476
0.069621 0.309996
0.072519 0.318757
0.075523 0.327766
0.078639 0.337033
0.081868 0.346564
0.085217 0.356370
0.088688 0.366459
0.092285 0.376841
0.096015 0.387526
0.099880 0.398523
0.103886 0.409844
0.108039 0.421499
0.112342 0.433500
0.116802 0.445858
0.121424 0.458585
0.126214 0.471695
0.131177 0.485199
0.136321 0.499113
0.141652 0.513449
0.147176 0.528222
0.152901 0.543447
0.158833 0.559139
0.164980 0.575315
0.171351 0.591992
0.177952 0.609185
0.184794 0.626913
0.191883 0.645194
0.199230 0.664047
0.206844 0.683491
0.214735 0.703547
0.222912 0.724234
0.231387 0.745574
0.240170 0.767589
0.249273 0.790301
0.258707 0.813734
0.268485 0.837911
0.278620 0.862856
0.289124 0.888595
0.300011 0.915152
0.311295 0.942554
0.322992 0.970828
0.335116 1.000000


==> figures/data/seller_cdf.dat <==
0.000000 0.486478
0.720477 0.486478
0.720477 0.486478
0.732781 0.494237
0.745008 0.501955
0.757157 0.509630
0.769230 0.517258
0.781225 0.524838
0.793143 0.532366
0.804984 0.539841
0.816748 0.547260
0.828435 0.554622
0.840045 0.561925
0.851577 0.569167
0.863033 0.576346
0.874411 0.583460
0.885712 0.590510
0.896936 0.597493
0.908083 0.604408
0.919152 0.611254
0.930145 0.618030
0.941060 0.624735
0.951899 0.631369
0.962660 0.637931
0.973344 0.644420
0.983950 0.650837
0.994480 0.657179
1.004933 0.663448
1.015308 0.669642
1.025606 0.675762
1.035827 0.681807
1.045971 0.687778
1.056038 0.693674
1.066028 0.699496
1.075941 0.705243
1.085776 0.710916
1.095534 0.716514
1.105215 0.722038
1.114819 0.727489
1.124346 0.732866
1.133796 0.738171
1.143169 0.743402
1.152464 0.748561
1.161682 0.753649
1.170823 0.758664
1.179887 0.763609
1.188874 0.768484
1.197784 0.773288
1.206617 0.778023
1.215372 0.782689
1.224050 0.787287
1.232652 0.791817
1.241176 0.796280
1.249623 0.800677
1.257992 0.805007
1.266285 0.809272
1.274500 0.813473
1.282639 0.817609
1.290700 0.821682
1.298684 0.825693
1.306591 0.829641
1.314421 0.833528
1.322173 0.837354
1.329849 0.841119
1.337447 0.844825
1.344968 0.848473
1.352412 0.852062
1.359779 0.855593
1.367069 0.859068
1.374282 0.862486
1.381417 0.865848
1.388476 0.869156
1.395457 0.872409
1.402361 0.875608
1.409188 0.878754
1.415938 0.881847
1.422610 0.884889
1.429206 0.887879
1.435724 0.890818
1.442165 0.893707
1.448529 0.896546
1.454816 0.899336
1.461026 0.902078
1.467159 0.904772
1.473214 0.907418
1.479193 0.910018
1.485094 0.912571
1.490918 0.915078
1.496665 0.917540
1.502335 0.919958
1.507928 0.922331
1.513443 0.924660
1.518882 0.926946
1.524243 0.929189
1.529527 0.931390
1.534734 0.933548
1.539864 0.935666
1.544917 0.937742
1.549892 0.939778
1.554791 0.941774
1.559612 0.943730
1.564356 0.945647
1.569023 0.947525
1.573613 0.949364
1.578126 0.951166
1.582561 0.952929
1.586920 0.954656
1.591201 0.956345
1.595405 0.957998
1.599532 0.959614
1.603582 0.961195
1.607555 0.962740
1.611450 0.964250
1.615269 0.965725
1.619010 0.967165
1.622674 0.968571
1.626261 0.969943
1.629771 0.971281
1.633204 0.972585
1.636560 0.973857
1.639838 0.975096
1.643039 0.976302
1.646164 0.977476
1.649211 0.978617
1.652181 0.979727
1.655073 0.980805
1.657889 0.981851
1.660627 0.982867
1.663289 0.983851
1.665873 0.984805
1.668380 0.985728
1.670810 0.986621
1.673163 0.987483
1.675438 0.988316
1.677637 0.989119
1.679758 0.989892
1.681803 0.990635
1.683770 0.991349
1.685660 0.992034
1.687472 0.992690
1.689208 0.993317
1.690867 0.993916
1.692448 0.994485
1.693952 0.995026
1.695379 0.995539
1.696729 0.996023
1.698002 0.996479
1.699198 0.996907
1.700316 0.997307
1.701358 0.997679
1.702322 0.998024
1.703209 0.998340
1.704019 0.998628
1.704752 0.998889
1.705408 0.999123
1.705986 0.999329
1.706488 0.999507
1.706912 0.999658
1.707259 0.999781
1.707529 0.999877
1.707722 0.999945
1.707837 0.999986
1.707876 1.000000

